Privacy, Secrecy, and Storage with Multiple Noisy Measurements of Identifiers

The key-leakage-storage region is derived for a generalization of a classic two-terminal key agreement model. The additions to the model are that the encoder observes a hidden, or noisy, version of the identifier, and that the encoder and decoder can perform multiple measurements. To illustrate the behavior of the region, the theory is applied to binary identifiers and noise modeled via binary symmetric channels. In particular, the key-leakage-storage region is simplified by applying Mrs. Gerber's lemma twice in different directions to a Markov chain. The growth in the region as the number of measurements increases is quantified. The amount by which the privacy-leakage rate reduces for a hidden identifier as compared to a noise-free (visible) identifier at the encoder is also given. If the encoder incorrectly models the source as visible, it is shown that substantial secrecy leakage may occur and the reliability of the reconstructed key might decrease.

==> Chosen_Store_LeakProjection.tikz <==
% This file was created by matlab2tikz.
%
%The latest updates can be retrieved from
%  http://www.mathworks.com/matlabcentral/fileexchange/22022-matlab2tikz-matlab2tikz
%where you can also make suggestions and rate matlab2tikz.
%
\definecolor{mycolor1}{rgb}{1.00000,0.00000,1.00000}%
%
\begin{tikzpicture}

\begin{axis}[%
width=0.951\figurewidth,
height=\figureheight,
at={(0\figurewidth,0\figureheight)},
scale only axis,
xmin=0,
xmax=0.75,
xlabel={Privacy-leakage Rate (bits/source-bit)},
xmajorgrids,
ymin=0,
ymax=1.1,
ylabel={Storage Rate (bits/source-bit)},
ymajorgrids,
axis background/.style={fill=white},
legend style={at={(0.396,0.004156)},anchor=south west,legend cell align=left,align=left,draw=white!15!black}
]
\addplot [color=blue,solid,line width=1.2pt,mark size=4.0pt,mark=o,mark options={solid,draw=blue}]
  table[row sep=crcr]{%
0.468995593589281	1\\
0.34635862013191	0.805608142168424\\
0.277367670962112	0.672555080845524\\
0.225789728979782	0.563530182935897\\
0.184494730220283	0.470639134712636\\
0.150327198245565	0.3901596952836\\
0.121552055857332	0.31992295427172\\
0.0970973600642112	0.258517260068726\\
0.0762505046258376	0.204959720615478\\
0.0585138118479927	0.158535363791824\\
0.0435278057423374	0.118709100769307\\
0.0310271032891841	0.0850736272202726\\
0.0208135529100863	0.0573168107445078\\
0.0127391801937315	0.0352004514949128\\
0.00669506127277386	0.0185461049663465\\
0.00260398483241747	0.00722554601219172\\
0.000415678027582411	0.00115446400479824\\
};
\addlegendentry{$\text{p}_{\text{E}}\text{=0.00 \&1 Meas.}$};

\addplot [color=blue,dotted,line width=1.2pt,mark size=4.0pt,mark=*,mark options={solid,draw=blue}]
  table[row sep=crcr]{%
0.137582269364956	1\\
0.0982012836904187	0.805608142168424\\
0.0783690588125611	0.672555080845524\\
0.0636921974500018	0.563530182935897\\
0.0519927822624325	0.470639134712636\\
0.0423363028212139	0.3901596952836\\
0.0342163976536404	0.31992295427172\\
0.0273229341039782	0.258517260068726\\
0.0214509141605043	0.204959720615478\\
0.0164577399223081	0.158535363791824\\
0.0122407119064515	0.118709100769307\\
0.0087241776922003	0.0850736272202726\\
0.00585174409295275	0.0573168107445078\\
0.00358135136165227	0.0352004514949128\\
0.00188206887549724	0.0185461049663465\\
0.000731986642065197	0.00722554601219172\\
0.000116845821884981	0.00115446400479824\\
};
\addlegendentry{$\text{p}_{\text{E}}\text{=0.00 \&3 Meas.}$};

\addplot [color=red,solid,line width=1.2pt,mark size=4.0pt,mark=diamond,mark options={solid,draw=red}]
  table[row sep=crcr]{%
0.34635862013191	1\\
0.280906568160689	0.805608142168424\\
0.231349807706993	0.672555080845524\\
0.191335790053045	0.563530182935897\\
0.157984511087388	0.470639134712636\\
0.129690919578486	0.3901596952836\\
0.105453860658692	0.31992295427172\\
0.0846024609190446	0.258517260068726\\
0.0666646103769181	0.204959720615478\\
0.0512964760889687	0.158535363791824\\
0.0382416729044199	0.118709100769307\\
0.0273062088358276	0.0850736272202726\\
0.0183424325983051	0.0573168107445078\\
0.0112384249241563	0.0352004514949128\\
0.00591085382320278	0.0185461049663465\\
0.00230014402165968	0.00722554601219172\\
0.00036727438788059	0.00115446400479824\\
};
\addlegendentry{$\text{p}_{\text{E}}\text{=0.03 \&1 Meas.}$};

\addplot [color=red,dotted,line width=1.2pt,mark size=4.0pt,mark=diamond*,mark options={solid,draw=red}]
  table[row sep=crcr]{%
0.0982012836904187	1\\
0.0793796177983022	0.805608142168424\\
0.0652704303094579	0.672555080845524\\
0.0539285386500286	0.563530182935897\\
0.0444988841042188	0.470639134712636\\
0.0365120477195821	0.3901596952836\\
0.0296778489105201	0.31992295427172\\
0.0238029935559342	0.258517260068726\\
0.0187520272481786	0.204959720615478\\
0.0144266049426297	0.158535363791824\\
0.0107535653829855	0.118709100769307\\
0.00767765116006774	0.0850736272202726\\
0.00515686331941534	0.0573168107445078\\
0.00315940108238977	0.0352004514949128\\
0.00166160595710441	0.0185461049663465\\
0.000646574449572612	0.00722554601219172\\
0.000103239661892518	0.00115446400479824\\
};
\addlegendentry{$\text{p}_{\text{E}}\text{=0.03 \&3 Meas.}$};

\addplot [color=black,solid,line width=1.2pt,mark size=3.5pt,mark=triangle,mark options={solid,draw=black}]
  table[row sep=crcr]{%
0.211081452138999	1\\
0.179574728642137	0.805608142168424\\
0.152422579717475	0.672555080845524\\
0.128766785662363	0.563530182935897\\
0.108023438509207	0.470639134712636\\
0.0897756093811061	0.3901596952836\\
0.073714928127701	0.31992295427172\\
0.0596072818403287	0.258517260068726\\
0.0472714859103489	0.204959720615478\\
0.0365654163999062	0.158535363791824\\
0.0273766716529275	0.118709100769307\\
0.0196161098982654	0.0850736272202726\\
0.0132132859362827	0.0573168107445078\\
0.00811318744850348	0.0352004514949128\\
0.00427389212719032	0.0185461049663465\\
0.00166490139019515	0.00722554601219172\\
0.000265992016609762	0.00115446400479824\\
};
\addlegendentry{$\text{p}_{\text{E}}\text{=0.10 \&1 Meas.}$};

\addplot [color=black,dotted,line width=1.2pt,mark size=2.7pt,mark=triangle*,mark options={solid,draw=black}]
  table[row sep=crcr]{%
0.0595209279442715	1\\
0.0506011287916308	0.805608142168424\\
0.0429279999950321	0.672555080845524\\
0.0362513481345321	0.563530182935897\\
0.0304021087002129	0.470639134712636\\
0.0252601537281213	0.3901596952836\\
0.0207369578406345	0.31992295427172\\
0.0167655015245643	0.258517260068726\\
0.0132940312387427	0.204959720615478\\
0.0102820218960463	0.158535363791824\\
0.00769746852988701	0.118709100769307\\
0.0055150179483715	0.0850736272202726\\
0.00371465282107886	0.0573168107445078\\
0.00228075250917992	0.0352004514949128\\
0.00120142001796963	0.0185461049663465\\
0.000468003959828822	0.00722554601219172\\
7.47694414727773e-05	0.00115446400479824\\
};
\addlegendentry{$\text{p}_{\text{E}}\text{=0.10 \&3 Meas.}$};

\addplot [color=mycolor1,solid,line width=1.2pt,mark size=2.8pt,mark=square,mark options={solid,draw=mycolor1}]
  table[row sep=crcr]{%
0.150327198245565	1\\
0.129690919578486	0.805608142168424\\
0.111297681682168	0.672555080845524\\
0.0948598927645595	0.563530182935897\\
0.0801574874895896	0.470639134712636\\
0.0670184676368392	0.3901596952836\\
0.0553061949784154	0.31992295427172\\
0.0449107849980834	0.258517260068726\\
0.0357431028262395	0.204959720615478\\
0.0277304727356007	0.158535363791824\\
0.0208135529100863	0.118709100769307\\
0.0149440258281907	0.0850736272202726\\
0.0100828750889821	0.0573168107445078\\
0.00619909515260819	0.0352004514949128\\
0.00326872949414708	0.0185461049663465\\
0.00127416545715808	0.00722554601219172\\
0.000203636769926796	0.00115446400479824\\
};
\addlegendentry{$\text{p}_{\text{E}}\text{=0.15 \&1 Meas.}$};

\addplot [color=mycolor1,dotted,line width=1.2pt,mark size=2.8pt,mark=square*,mark options={solid,draw=mycolor1}]
  table[row sep=crcr]{%
0.0423363028212139	1\\
0.0365120477195821	0.805608142168424\\
0.0313250811543396	0.672555080845524\\
0.0266925134564067	0.563530182935897\\
0.0225511271519045	0.470639134712636\\
0.0188516422685641	0.3901596952836\\
0.0155549926005503	0.31992295427172\\
0.0126298151832112	0.258517260068726\\
0.0100507054131735	0.204959720615478\\
0.007796974037174	0.158535363791824\\
0.00585174409295275	0.118709100769307\\
0.00420128498760008	0.0850736272202726\\
0.00283451657331724	0.0573168107445078\\
0.00174263838167454	0.0352004514949128\\
0.000918853576570955	0.0185461049663465\\
0.000358166782822078	0.00722554601219172\\
5.72415638998569e-05	0.00115446400479824\\
};
\addlegendentry{$\text{p}_{\text{E}}\text{=0.15 \&3 Meas.}$};

\end{axis}
\end{tikzpicture}%
